Reputation-driven Decision-making in Networks of Stochastic Agents

This paper studies multi-agent systems that involve networks of self-interested agents. We propose a Markov Decision Process-derived framework, called RepNet-MDP, tailored to domains in which agent reputation is a key driver of the interactions between agents. The fundamentals are based on the principles of RepNet-POMDP, a framework developed by Rens et al. in 2018, but addresses its mathematical inconsistencies and alleviates its intractability by only considering fully observable environments. We furthermore use an online learning algorithm for finding approximate solutions to RepNet-MDPs. In a series of experiments, RepNet agents are shown to be able to adapt their own behavior to the past behavior and reliability of the remaining agents of the network. Finally, our work identifies a limitation of the framework in its current formulation that prevents its agents from learning in circumstances in which they are not a primary actor.

==> tradeABCacceptB.csv <==
,,,,,,,,,,,a,b
0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,,0.333333333,1
0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,,0.333333333,2
0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,,0.333333333,3
0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,,0.333333333,4
0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,,0.333333333,5
0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.103448276,0.333333333,0.333333333,0.333333333,0.333333333,,0.310344828,6
0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.103448276,0.333333333,0.333333333,0.333333333,0.333333333,,0.310344828,7
0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.103448276,0.333333333,0.333333333,0.333333333,0.333333333,,0.310344828,8
0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.103448276,0.333333333,0.333333333,0.333333333,0.333333333,,0.310344828,9
0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.103448276,0.333333333,0.333333333,0.333333333,0.333333333,,0.310344828,10
0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.103448276,0.333333333,0.333333333,0.333333333,0.333333333,,0.310344828,11
0.103448276,0.333333333,0.333333333,0.333333333,0.333333333,0.103448276,0.333333333,0.333333333,0.333333333,0.333333333,,0.287356322,12
0.103448276,0.333333333,0.333333333,0.333333333,0.333333333,0.103448276,0.333333333,0.333333333,0.333333333,0.333333333,,0.287356322,13
0.053016453,0.333333333,0.333333333,0.333333333,0.333333333,0.103448276,0.333333333,0.333333333,0.333333333,0.333333333,,0.28231314,14
0.053016453,0.103448276,0.333333333,0.103448276,0.333333333,0.103448276,0.333333333,0.333333333,0.333333333,0.333333333,,0.236336128,15
0.053016453,0.103448276,0.333333333,0.103448276,0.333333333,0.103448276,0.333333333,0.333333333,0.333333333,0.333333333,,0.236336128,16
0.053016453,0.103448276,0.333333333,0.103448276,0.333333333,0.103448276,0.333333333,0.333333333,0.333333333,0.333333333,,0.236336128,17
0.053016453,0.103448276,0.333333333,0.103448276,0.333333333,0.103448276,0.333333333,0.333333333,0.333333333,0.333333333,,0.236336128,18
0.04789423,0.103448276,0.333333333,0.103448276,0.333333333,0.103448276,0.333333333,0.333333333,0.333333333,0.333333333,,0.235823906,19
0.04789423,0.103448276,0.333333333,0.053016453,0.333333333,0.103448276,0.333333333,0.333333333,0.333333333,0.333333333,,0.230780724,20
0.04789423,0.103448276,0.103448276,0.053016453,0.333333333,0.103448276,0.333333333,0.333333333,0.333333333,0.333333333,,0.207792218,21
0.04789423,0.103448276,0.103448276,0.053016453,0.333333333,0.103448276,0.333333333,0.333333333,0.333333333,0.333333333,,0.207792218,22
0.04789423,0.103448276,0.103448276,0.053016453,0.333333333,0.103448276,0.333333333,0.333333333,0.333333333,0.333333333,,0.207792218,23
0.04789423,0.103448276,0.103448276,0.053016453,0.103448276,0.103448276,0.103448276,0.333333333,0.333333333,0.333333333,,0.161815206,24
0.04789423,0.103448276,0.103448276,0.053016453,0.103448276,0.103448276,0.103448276,0.333333333,0.333333333,0.333333333,,0.161815206,25
0.04789423,0.053016453,0.103448276,0.053016453,0.103448276,0.103448276,0.103448276,0.333333333,0.333333333,0.333333333,,0.156772024,26
0.04789423,0.053016453,0.103448276,0.053016453,0.103448276,0.103448276,0.103448276,0.333333333,0.103448276,0.103448276,,0.110795013,27
0.04789423,0.053016453,0.103448276,0.053016453,0.103448276,0.103448276,0.103448276,0.333333333,0.103448276,0.103448276,,0.110795013,28
0.04789423,0.053016453,0.103448276,0.053016453,0.103448276,0.053016453,0.103448276,0.333333333,0.103448276,0.103448276,,0.10575183,29
0.04789423,0.053016453,0.103448276,0.053016453,0.103448276,0.053016453,0.103448276,0.333333333,0.103448276,0.103448276,,0.10575183,30
0.04789423,0.053016453,0.103448276,0.053016453,0.103448276,0.053016453,0.103448276,0.333333333,0.103448276,0.103448276,,0.10575183,31
0.04789423,0.053016453,0.103448276,0.053016453,0.103448276,0.053016453,0.103448276,0.333333333,0.103448276,0.103448276,,0.10575183,32
0.04789423,0.053016453,0.103448276,0.053016453,0.103448276,0.053016453,0.103448276,0.103448276,0.103448276,0.103448276,,0.082763325,33
0.04789423,0.04789423,0.103448276,0.04789423,0.103448276,0.053016453,0.103448276,0.103448276,0.103448276,0.103448276,,0.08173888,34
0.04789423,0.04789423,0.103448276,0.04789423,0.605442177,0.053016453,0.103448276,0.103448276,0.103448276,0.103448276,,0.13193827,35
0.04789423,0.04789423,0.103448276,0.494679557,0.605442177,0.053016453,0.103448276,0.103448276,0.103448276,0.103448276,,0.176616803,36
0.04789423,0.04789423,0.103448276,0.494679557,0.605442177,0.053016453,0.103448276,0.103448276,0.103448276,0.103448276,,0.176616803,37
0.04789423,0.494679557,0.103448276,0.494679557,0.605442177,0.053016453,0.103448276,0.103448276,0.103448276,0.103448276,,0.221295335,38
0.04789423,0.494679557,0.605442177,0.494679557,0.605442177,0.053016453,0.605442177,0.605442177,0.605442177,0.605442177,,0.472292286,39
0.04789423,0.494679557,0.605442177,0.494679557,0.867627195,0.053016453,0.605442177,0.605442177,0.605442177,0.605442177,,0.498510788,40
0.04789423,0.494679557,0.605442177,0.494679557,0.867627195,0.053016453,0.605442177,0.605442177,0.605442177,0.605442177,,0.498510788,41
0.04789423,0.494679557,0.605442177,0.494679557,0.867627195,0.053016453,0.867627195,0.867627195,0.605442177,0.867627195,,0.577166293,42
0.04789423,0.844884177,0.605442177,0.844884177,0.901732186,0.507429086,0.867627195,0.867627195,0.605442177,0.867627195,,0.696058979,43
0.494679557,0.844884177,0.867627195,0.844884177,0.901732186,0.507429086,0.867627195,0.867627195,0.867627195,0.867627195,,0.793174516,44
0.494679557,0.844884177,0.867627195,0.844884177,0.901732186,0.507429086,0.901732186,0.901732186,0.867627195,0.901732186,,0.803406013,45
0.494679557,0.899485787,0.867627195,0.899485787,0.90491876,0.84789234,0.901732186,0.901732186,0.867627195,0.901732186,,0.848691318,46
0.844884177,0.899485787,0.901732186,0.899485787,0.90491876,0.84789234,0.901732186,0.901732186,0.901732186,0.901732186,,0.890532778,47
0.844884177,0.899485787,0.901732186,0.899485787,0.90491876,0.84789234,0.90491876,0.90491876,0.901732186,0.90491876,,0.89148875,48
0.844884177,0.899485787,0.901732186,0.904715241,0.905205971,0.899788789,0.90491876,0.90491876,0.901732186,0.90491876,,0.897230062,49
0.899485787,0.899485787,0.901732186,0.904715241,0.905205971,0.899788789,0.90491876,0.90491876,0.90491876,0.90491876,,0.90300888,50
0.899485787,0.904715241,0.901732186,0.904715241,0.905205971,0.899788789,0.905205971,0.90491876,0.90491876,0.905205971,,0.903589268,51
0.899485787,0.904715241,0.90491876,0.905187679,0.905231772,0.904742743,0.905205971,0.90491876,0.90491876,0.905205971,,0.904453145,52
0.904715241,0.904715241,0.90491876,0.905187679,0.905231772,0.904742743,0.905205971,0.905205971,0.905205971,0.905205971,,0.905033532,53
0.904715241,0.905187679,0.90491876,0.905187679,0.905231772,0.904742743,0.905231772,0.905205971,0.905205971,0.905231772,,0.905085936,54
0.904715241,0.905187679,0.905205971,0.905230129,0.905234089,0.905190151,0.905231772,0.905205971,0.905205971,0.905231772,,0.905163875,55
0.905187679,0.905187679,0.905205971,0.905230129,0.905234089,0.905190151,0.905231772,0.905231772,0.905231772,0.905231772,,0.905216279,56
0.905187679,0.905230129,0.905205971,0.905230129,0.905234089,0.905190151,0.905234089,0.905231772,0.905231772,0.905234089,,0.905220987,57
0.905187679,0.905230129,0.905231772,0.905233942,0.905234297,0.905230351,0.905234089,0.905231772,0.905231772,0.905234089,,0.905227989,58
0.905230129,0.905230129,0.905231772,0.905233942,0.905234297,0.905230351,0.905234089,0.905234089,0.905234089,0.905234089,,0.905232698,59
0.905230129,0.905233942,0.905231772,0.905233942,0.905234297,0.905230351,0.905234297,0.905234089,0.905234089,0.905234297,,0.905233121,60
0.905230129,0.905233942,0.905234089,0.905234284,0.905234316,0.905233962,0.905234297,0.905234089,0.905234089,0.905234297,,0.905233749,61
0.905233942,0.905233942,0.905234089,0.905234284,0.905234316,0.905233962,0.905234297,0.905234297,0.905234297,0.905234297,,0.905234172,62
0.905233942,0.905234284,0.905234089,0.905234284,0.905234316,0.905233962,0.905234316,0.905234297,0.905234297,0.905234316,,0.90523421,63
0.905233942,0.905234284,0.905234297,0.905234315,0.905234318,0.905234286,0.905234316,0.905234297,0.905234297,0.905234316,,0.905234267,64
0.905234284,0.905234284,0.905234297,0.905234315,0.905234318,0.905234286,0.905234316,0.905234316,0.905234316,0.905234316,,0.905234305,65
0.905234284,0.905234315,0.905234297,0.905234315,0.905234318,0.905234286,0.905234318,0.905234316,0.905234316,0.905234318,,0.905234308,66
0.905234284,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.905234316,0.905234316,0.905234318,,0.905234313,67
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,68
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,69
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,70
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,71
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,72
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,73
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,74
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,75
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,76
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,77
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,78
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,79
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,80
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,81
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,82
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,83
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,84
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,85
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,86
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,87
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,88
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,89
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,90
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,91
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,92
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,93
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,94
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,95
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,96
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,97
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,98
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,99
0.253314804,0.905234315,0.905234316,0.905234315,0.905234318,0.905234315,0.905234318,0.253314825,0.253314825,0.905234318,,0.709658467,100


==> tradeABCacceptC.csv <==
,,,,,,,,,,,a,b
0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,,0.333333333,1
0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,0.333333333,,0.333333333,2
0.793103448,0.793103448,0.793103448,0.793103448,0.793103448,0.793103448,0.793103448,0.793103448,0.793103448,0.793103448,,0.793103448,3
0.793103448,0.793103448,0.793103448,0.793103448,0.793103448,0.793103448,0.793103448,0.793103448,0.793103448,0.793103448,,0.793103448,4
0.793103448,0.793103448,0.793103448,0.793103448,0.793103448,0.793103448,0.793103448,0.793103448,0.793103448,0.793103448,,0.793103448,5
0.893967093,0.893967093,0.893967093,0.893967093,0.893967093,0.793103448,0.893967093,0.893967093,0.893967093,0.893967093,,0.883880729,6
0.893967093,0.893967093,0.893967093,0.893967093,0.893967093,0.793103448,0.893967093,0.893967093,0.893967093,0.893967093,,0.883880729,7
0.893967093,0.893967093,0.893967093,0.893967093,0.893967093,0.893967093,0.893967093,0.893967093,0.893967093,0.893967093,,0.893967093,8
0.90421154,0.90421154,0.90421154,0.90421154,0.90421154,0.893967093,0.90421154,0.90421154,0.90421154,0.90421154,,0.903187095,9
0.90421154,0.90421154,0.90421154,0.90421154,0.90421154,0.893967093,0.90421154,0.90421154,0.90421154,0.90421154,,0.903187095,10
0.90421154,0.90421154,0.90421154,0.90421154,0.90421154,0.90421154,0.90421154,0.90421154,0.90421154,0.90421154,,0.90421154,11
0.90421154,0.905142378,0.905142378,0.905142378,0.905142378,0.90421154,0.905142378,0.905142378,0.905142378,0.905142378,,0.90495621,12
0.90421154,0.905142378,0.905142378,0.905142378,0.905142378,0.90421154,0.905142378,0.905142378,0.905142378,0.905142378,,0.90495621,13
0.90421154,0.905142378,0.905142378,0.905142378,0.905142378,0.905142378,0.905142378,0.905142378,0.905142378,0.905142378,,0.905049294,14
0.90421154,0.905142378,0.90522606,0.905142378,0.90522606,0.905142378,0.90522606,0.90522606,0.90522606,0.90522606,,0.905099504,15
0.905142378,0.905142378,0.90522606,0.905142378,0.90522606,0.905142378,0.90522606,0.90522606,0.90522606,0.90522606,,0.905192587,16
0.905142378,0.90522606,0.90522606,0.90522606,0.90522606,0.90522606,0.90522606,0.90522606,0.90522606,0.90522606,,0.905217692,17
0.905142378,0.90522606,0.905233576,0.90522606,0.905233576,0.90522606,0.905233576,0.905233576,0.905233576,0.905233576,,0.905222202,18
0.905142378,0.90522606,0.905233576,0.90522606,0.905233576,0.90522606,0.905233576,0.905233576,0.905233576,0.905233576,,0.905222202,19
0.905142378,0.905233576,0.905233576,0.90522606,0.905233576,0.905233576,0.905233576,0.905233576,0.905233576,0.905233576,,0.905223705,20
0.90522606,0.905233576,0.905233576,0.90522606,0.905234251,0.905233576,0.905234251,0.905234251,0.905234251,0.905234251,,0.905232411,21
0.90522606,0.905233576,0.905233576,0.905233576,0.905234251,0.905233576,0.905234251,0.905234251,0.905234251,0.905234251,,0.905233162,22
0.90522606,0.905234251,0.905234251,0.905233576,0.905234251,0.905234251,0.905234251,0.905234251,0.905234251,0.905234251,,0.905233365,23
0.905233576,0.905234251,0.905234251,0.905233576,0.905234251,0.905234251,0.905234251,0.905234312,0.905234312,0.905234312,,0.905234134,24
0.905233576,0.905234251,0.905234251,0.905234251,0.905234251,0.905234251,0.905234251,0.905234312,0.905234312,0.905234312,,0.905234202,25
0.905233576,0.905234251,0.905234312,0.905234251,0.905234312,0.905234312,0.905234312,0.905234312,0.905234312,0.905234312,,0.905234226,26
0.905234251,0.905234251,0.905234312,0.905234251,0.905234312,0.905234312,0.905234312,0.905234317,0.905234312,0.905234312,,0.905234294,27
0.905234251,0.905234312,0.905234312,0.905234312,0.905234312,0.905234312,0.905234312,0.905234317,0.905234312,0.905234312,,0.905234306,28
0.905234251,0.905234312,0.905234317,0.905234312,0.905234317,0.905234312,0.905234317,0.905234317,0.905234317,0.905234317,,0.905234309,29
0.905234312,0.905234312,0.905234317,0.905234312,0.905234317,0.905234312,0.905234317,0.905234318,0.905234317,0.905234317,,0.905234315,30
0.905234312,0.905234317,0.905234317,0.905234317,0.905234317,0.905234317,0.905234317,0.905234318,0.905234317,0.905234317,,0.905234317,31
0.905234312,0.905234317,0.905234318,0.905234317,0.905234318,0.905234317,0.905234318,0.905234318,0.905234318,0.905234318,,0.905234317,32
0.905234317,0.905234317,0.905234318,0.905234317,0.905234318,0.905234317,0.905234318,0.905234318,0.905234318,0.905234318,,0.905234318,33
0.905234317,0.905234317,0.905234318,0.905234317,0.905234318,0.905234318,0.905234318,0.905234318,0.905234318,0.905234318,,0.905234318,34
0.905234317,0.905234317,0.253314826,0.905234317,0.905234318,0.905234318,0.253314826,0.253314826,0.253314826,0.253314826,,0.579274572,35
0.253314825,0.253314825,0.253314826,0.905234317,0.905234318,0.905234318,0.253314826,0.253314826,0.253314826,0.253314826,,0.448890673,36
0.253314825,0.253314825,0.077715736,0.905234317,0.905234318,0.253314826,0.077715736,0.077715736,0.077715736,0.077715736,,0.295899179,37
0.077715736,0.253314825,0.077715736,0.905234317,0.253314826,0.253314826,0.077715736,0.077715736,0.077715736,0.077715736,,0.213147321,38
0.077715736,0.253314825,0.077715736,0.253314825,0.253314826,0.077715736,0.077715736,0.077715736,0.077715736,0.077715736,,0.130395463,39
0.050273057,0.253314825,0.077715736,0.253314825,0.253314826,0.077715736,0.077715736,0.077715736,0.077715736,0.077715736,,0.127651195,40
0.050273057,0.077715736,0.077715736,0.077715736,0.253314826,0.050273057,0.077715736,0.077715736,0.077715736,0.077715736,,0.089787109,41
0.047643828,0.077715736,0.050273057,0.077715736,0.253314826,0.050273057,0.077715736,0.077715736,0.050273057,0.077715736,,0.08403565,42
0.047643828,0.077715736,0.050273057,0.077715736,0.253314826,0.050273057,0.077715736,0.077715736,0.050273057,0.077715736,,0.08403565,43
0.047643828,0.077715736,0.050273057,0.077715736,0.253314826,0.050273057,0.077715736,0.077715736,0.050273057,0.077715736,,0.08403565,44
0.047643828,0.077715736,0.050273057,0.077715736,0.253314826,0.050273057,0.077715736,0.077715736,0.050273057,0.077715736,,0.08403565,45
0.047643828,0.077715736,0.050273057,0.077715736,0.253314826,0.050273057,0.077715736,0.077715736,0.050273057,0.077715736,,0.08403565,46
0.047643828,0.077715736,0.050273057,0.077715736,0.253314826,0.050273057,0.077715736,0.077715736,0.050273057,0.077715736,,0.08403565,47
0.047643828,0.077715736,0.050273057,0.077715736,0.253314826,0.050273057,0.077715736,0.077715736,0.050273057,0.077715736,,0.08403565,48
0.047643828,0.050273057,0.050273057,0.077715736,0.253314826,0.050273057,0.077715736,0.077715736,0.050273057,0.077715736,,0.081291382,49
0.047643828,0.050273057,0.047643828,0.077715736,0.253314826,0.050273057,0.077715736,0.077715736,0.050273057,0.077715736,,0.081028459,50
0.047643828,0.050273057,0.047643828,0.077715736,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.078284191,51
0.047643828,0.050273057,0.047643828,0.077715736,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.078284191,52
0.047643828,0.050273057,0.047643828,0.077715736,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.078284191,53
0.047643828,0.050273057,0.047643828,0.077715736,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.078284191,54
0.047643828,0.050273057,0.047643828,0.077715736,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.078284191,55
0.047643828,0.050273057,0.047643828,0.077715736,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.078284191,56
0.047643828,0.050273057,0.047643828,0.077715736,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.078284191,57
0.047643828,0.050273057,0.047643828,0.077715736,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.078284191,58
0.047643828,0.050273057,0.047643828,0.077715736,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.078284191,59
0.047643828,0.050273057,0.047643828,0.077715736,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.078284191,60
0.047643828,0.050273057,0.047643828,0.077715736,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.078284191,61
0.047643828,0.050273057,0.047643828,0.077715736,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.078284191,62
0.047643828,0.050273057,0.047643828,0.077715736,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.078284191,63
0.047643828,0.050273057,0.047643828,0.077715736,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.078284191,64
0.047643828,0.050273057,0.047643828,0.077715736,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.078284191,65
0.047643828,0.050273057,0.047643828,0.077715736,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.078284191,66
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,67
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,68
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,69
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,70
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,71
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,72
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,73
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,74
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,75
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,76
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,77
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,78
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,79
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,80
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,81
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,82
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,83
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,84
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,85
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,86
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,87
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,88
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,89
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,90
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,91
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,92
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,93
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,94
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,95
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,96
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,97
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,98
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,99
0.047643828,0.050273057,0.047643828,0.050273057,0.253314826,0.050273057,0.077715736,0.050273057,0.050273057,0.077715736,,0.075539924,100


==> tradeABCrepB.csv <==
,,,,,,,,,,,a,b
0,0,0,0,0,0,0,0,0,0,,0,1
0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,,0.008888889,2
0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,,0.008888889,3
0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,,0.008888889,4
0.019525296,0.019525296,0.019525296,0.019525296,0.019525296,0.019525296,0.019525296,0.019525296,0.019525296,0.019525296,,0.019525296,5
0.019525296,0.019525296,0.019525296,0.019525296,0.019525296,-0.108563871,0.019525296,0.019525296,0.019525296,0.019525296,,0.006716379,6
0.019525296,0.019525296,0.019525296,0.019525296,0.019525296,-0.095781738,0.019525296,0.019525296,0.019525296,0.019525296,,0.007994592,7
0.030195472,0.030195472,0.030195472,0.030195472,0.030195472,-0.095781738,0.030195472,0.030195472,0.030195472,0.030195472,,0.017597751,8
0.030195472,0.030195472,0.030195472,0.030195472,0.030195472,-0.095781738,0.030195472,0.030195472,0.030195472,0.030195472,,0.017597751,9
0.030195472,0.030195472,0.030195472,0.030195472,0.030195472,-0.083185674,0.030195472,0.030195472,0.030195472,0.030195472,,0.018857357,10
0.040710324,0.040710324,0.040710324,0.040710324,0.040710324,-0.083185674,0.040710324,0.040710324,0.040710324,0.040710324,,0.028320724,11
-0.091333381,0.040710324,0.040710324,0.040710324,0.040710324,-0.083185674,0.040710324,0.040710324,0.040710324,0.040710324,,0.015116353,12
-0.078808333,0.040710324,0.040710324,0.040710324,0.040710324,-0.070795257,0.040710324,0.040710324,0.040710324,0.040710324,,0.0176079,13
-0.437199207,0.051053507,0.051053507,0.051053507,0.051053507,-0.070795257,0.051053507,0.051053507,0.051053507,0.051053507,,-0.009956641,14
-0.418958775,-0.082920925,0.051053507,-0.082920925,0.051053507,-0.070795257,0.051053507,0.051053507,0.051053507,0.051053507,,-0.034927484,15
-0.418958775,-0.070534637,0.051053507,-0.070534637,0.051053507,-0.058609335,0.051053507,0.051053507,0.051053507,0.051053507,,-0.031231634,16
-0.418958775,-0.070534637,0.061225984,-0.070534637,0.061225984,-0.058609335,0.061225984,0.061225984,0.061225984,0.061225984,,-0.025128148,17
-0.401019714,-0.070534637,0.061225984,-0.070534637,0.061225984,-0.058609335,0.061225984,0.061225984,0.061225984,0.061225984,,-0.023334242,18
-0.587623343,-0.058352996,0.061225984,-0.058352996,0.061225984,-0.04662475,0.061225984,0.061225984,0.061225984,0.061225984,,-0.038359818,19
-0.566897236,-0.058352996,0.071230389,-0.429214572,0.071230389,-0.04662475,0.071230389,0.071230389,0.071230389,0.071230389,,-0.067370722,20
-0.566897236,-0.058352996,-0.066510395,-0.411106039,0.071230389,-0.04662475,0.071230389,0.071230389,0.071230389,0.071230389,,-0.079333947,21
-0.566897236,-0.046372645,-0.054395249,-0.411106039,0.071230389,-0.034838198,0.071230389,0.071230389,0.071230389,0.071230389,,-0.075745742,22
-0.546513611,-0.046372645,-0.054395249,-0.411106039,0.081069482,-0.034838198,0.081069482,0.081069482,0.081069482,0.081069482,,-0.068787833,23
-0.546513611,-0.046372645,-0.054395249,-0.393296735,-0.058507933,-0.034838198,-0.058507933,0.081069482,0.081069482,0.081069482,,-0.094922386,24
-0.546513611,-0.034590259,-0.042480296,-0.393296735,-0.046525021,-0.02324641,-0.046525021,0.081069482,0.081069482,0.081069482,,-0.088996891,25
-0.526466808,-0.41993891,-0.042480296,-0.393296735,-0.046525021,-0.02324641,-0.046525021,0.090745992,0.090745992,0.090745992,,-0.122624122,26
-0.526466808,-0.40198365,-0.042480296,-0.375781714,-0.046525021,-0.02324641,-0.046525021,0.090745992,-0.050637704,-0.050637704,,-0.147353834,27
-0.526466808,-0.40198365,-0.030762228,-0.375781714,-0.034740117,-0.011846165,-0.034740117,0.090745992,-0.038784842,-0.038784842,,-0.140314449,28
-0.506751262,-0.40198365,-0.030762228,-0.375781714,-0.034740117,-0.411060871,-0.034740117,0.100262606,-0.038784842,-0.038784842,,-0.177312704,29
-0.506751262,-0.384325085,-0.030762228,-0.358556115,-0.034740117,-0.393252313,-0.034740117,0.100262606,-0.038784842,-0.038784842,,-0.172043431,30
-0.506751262,-0.384325085,-0.019237791,-0.358556115,-0.023149949,-0.393252313,-0.023149949,0.100262606,-0.027127838,-0.027127838,,-0.166241553,31
-0.487361499,-0.384325085,-0.019237791,-0.358556115,-0.023149949,-0.393252313,-0.023149949,0.109621966,-0.027127838,-0.027127838,,-0.163366641,32
-0.487361499,-0.366958314,-0.019237791,-0.341615155,-0.023149949,-0.375738026,-0.023149949,-0.035285246,-0.027127838,-0.027127838,,-0.17267516,33
-0.487361499,-0.577488364,-0.007903786,-0.5699475,-0.011751298,-0.375738026,-0.011751298,-0.02368607,-0.015663456,-0.015663456,,-0.209695475,34
-0.468292136,-0.556929729,-0.007903786,-0.549513472,-0.41102384,-0.375738026,-0.011751298,-0.02368607,-0.015663456,-0.015663456,,-0.243616527,35
-0.468292136,-0.556929729,0.003242934,-0.632911857,-0.41102384,-0.358513149,-0.000541001,-0.012278561,-0.004388514,-0.004388514,,-0.244602437,36
-0.449537879,-0.536710808,0.003242934,-0.632911857,-0.393215894,-0.358513149,-0.000541001,-0.012278561,-0.004388514,-0.004388514,,-0.238924324,37
-0.449537879,-0.629223085,0.014205464,-0.611437395,-0.393215894,-0.341572899,0.010484055,-0.001059551,0.006700119,0.006700119,,-0.238795695,38
-0.43109352,-0.629223085,-0.400891752,-0.611437395,-0.375702209,-0.341572899,-0.402344385,-0.406850372,-0.403821425,-0.403821425,,-0.440675847,39
-0.43109352,-0.607809577,-0.400891752,-0.59031778,-0.379344213,-0.324912572,-0.402344385,-0.406850372,-0.403821425,-0.403821425,,-0.435120702,40
-0.412953939,-0.607809577,-0.38325123,-0.59031778,-0.379344213,-0.324912572,-0.38467986,-0.389111389,-0.386132492,-0.386132492,,-0.424464554,41
-0.412953939,-0.586749909,-0.38325123,-0.56954715,-0.362059747,-0.308527544,-0.38820949,-0.39258555,-0.386132492,-0.389643941,,-0.417966099,42
-0.395114099,-0.593415372,-0.365902204,-0.577647411,-0.202317664,-0.560102272,-0.38820949,-0.39258555,-0.368735855,-0.389643941,,-0.423367386,43
-0.588425479,-0.593415372,-0.369666875,-0.577647411,-0.202317664,-0.560102272,-0.370778533,-0.375082281,-0.372465057,-0.37218928,,-0.438209022,44
-0.588425479,-0.572593557,-0.369666875,-0.557086148,-0.187958415,-0.539830928,-0.209682585,-0.213318041,-0.372465057,-0.210874269,,-0.382190135,45
-0.567686117,-0.39819758,-0.352542318,-0.384872464,-0.036596964,-0.549374732,-0.209682585,-0.213318041,-0.355294263,-0.210874269,,-0.327843933,46
-0.575941598,-0.39819758,-0.194278115,-0.384872464,-0.036596964,-0.549374732,-0.195201637,-0.19877702,-0.196602734,-0.196373629,,-0.292621647,47
-0.575941598,-0.380601577,-0.194278115,-0.367496648,-0.024976113,-0.529280652,-0.042557349,-0.045499501,-0.196602734,-0.043521772,,-0.240075606,48
-0.555408522,-0.380601577,-0.180051713,-0.185824244,0.098930312,-0.358677454,-0.042557349,-0.045499501,-0.18233792,-0.043521772,,-0.187554974,49
-0.383430924,-0.363296333,-0.180051713,-0.185824244,0.098930312,-0.358677454,-0.030838007,-0.033731543,-0.031971907,-0.031786494,,-0.150067831,50
-0.383430924,-0.182361802,-0.166060391,-0.171737535,0.108311687,-0.341734489,0.094118565,-0.033731543,-0.031971907,0.093339998,,-0.101525834,51
-0.366078928,-0.182361802,-0.018577268,-0.021648298,0.208442502,-0.164392196,0.094118565,-0.022158041,-0.020427481,0.093339998,,-0.039974295,52
-0.184655576,-0.168332308,-0.018577268,-0.021648298,0.208442502,-0.164392196,0.10357945,0.101243532,0.102664066,0.102813748,,0.006113765,53
-0.184655576,-0.018852666,-0.007254178,-0.010274461,0.216014278,-0.150659634,0.204558906,0.101243532,0.102664066,0.203930519,,0.045671479,54
-0.170588179,-0.018852666,0.113477398,0.1111147,0.296838033,-0.004329329,0.204558906,0.110586683,0.111983743,0.203930519,,0.095871981,55
-0.020704696,-0.007525025,0.113477398,0.1111147,0.296838033,-0.004329329,0.212194855,0.210309519,0.211456042,0.211576851,,0.133440835,56
-0.020704696,0.113371106,0.122618394,0.120294737,0.302949146,0.006758326,0.293703617,0.210309519,0.211456042,0.293196452,,0.165395264,57
-0.009346452,0.113371106,0.220183562,0.218285058,0.368181817,0.125094209,0.293703617,0.217850444,0.218978022,0.293196452,,0.205949784,58
0.111876298,0.122513859,0.220183562,0.218285058,0.368181817,0.125094209,0.299866524,0.298344886,0.299270235,0.299367739,,0.236298419,59
0.111876298,0.220106186,0.227561327,0.225694194,0.373114033,0.134043247,0.365652062,0.298344886,0.299270235,0.365242734,,0.26209052,60
0.121043751,0.220106186,0.306314138,0.304782485,0.425762683,0.229567886,0.365652062,0.3044311,0.305341157,0.365242734,,0.294824418,61
0.218899738,0.22748523,0.306314138,0.304782485,0.425762683,0.229567886,0.37062608,0.369397982,0.370144821,0.370223516,,0.319320456,62
0.218899738,0.306252299,0.312268666,0.310762322,0.429743423,0.236790582,0.423720945,0.369397982,0.370144821,0.42339058,,0.340137136,63
0.226298717,0.306252299,0.375829883,0.374593746,0.472235598,0.313888744,0.423720945,0.374310102,0.3750446,0.42339058,,0.366556521,64
0.305278587,0.312207849,0.375829883,0.374593746,0.472235598,0.313888744,0.427735422,0.426744237,0.427347003,0.427410517,,0.386327159,65
0.305278587,0.375780017,0.38063572,0.37942001,0.47544841,0.319718108,0.470587732,0.426744237,0.427347003,0.470321098,,0.403128092,66
0.311250227,0.375780017,0.431935356,0.37942001,0.509743398,0.381943313,0.470587732,0.430708757,0.431301563,0.470321098,,0.419299147,67
0.374994144,0.380586679,0.431935356,0.384166524,0.509743398,0.381943313,0.473827775,0.4730278,0.473514286,0.473565547,,0.435730482,68
0.379813792,0.380586679,0.435814098,0.356144305,0.512336425,0.386648131,0.443414589,0.476227522,0.476705969,0.473565547,,0.432125706,69
0.379813792,0.380586679,0.435814098,0.361275431,0.512336425,0.358559736,0.447103646,0.476227522,0.446216032,0.473565547,,0.427149891,70
0.379813792,0.382575407,0.435814098,-0.214372144,0.512336425,0.363650949,-0.176607729,0.476227522,0.449858797,0.474907918,,0.308420504,71
0.381807893,0.382575407,0.437418904,-0.199813704,0.513409275,0.363650949,-0.162673316,0.477551388,0.449858797,0.474907918,,0.311869351,72
0.353848572,0.382575407,0.407976622,-0.199813704,0.513409275,0.363650949,-0.503877736,0.447038907,0.449858797,0.474907918,,0.268957501,73
0.35728293,0.384121598,0.410816721,-0.199813704,0.513409275,0.365757409,-0.484535456,0.44945015,0.45136597,0.475951581,,0.272380647,74
0.35728293,0.356100577,-0.192573976,-0.193790236,0.514243391,0.365757409,-0.484535456,0.44945015,0.45136597,0.475951581,,0.209925234,75
0.35728293,0.359171594,-0.181136023,-0.513928444,0.482752457,0.365757409,-0.484535456,0.44945015,0.45136597,0.475951581,,0.176213217,76
0.359136009,-0.215297832,-0.181136023,-0.50096696,0.484571083,0.367395133,-0.476532701,0.450751186,0.452537762,0.476923072,,0.121738073,77
0.359136009,-0.204138489,-0.181136023,-0.615115067,0.484571083,0.367395133,-0.607513211,-0.175002812,-0.174216718,0.476923072,,-0.026909702,78
0.359136009,-0.204138489,-0.175744113,-0.598052374,0.484571083,0.367395133,-0.593524282,-0.166351938,-0.165901686,0.476923072,,-0.021568759,79
0.36073979,-0.204138489,-0.175744113,-0.645393845,0.485629045,0.368919603,-0.643989979,-0.166351938,-0.165901686,0.477875518,,-0.030835609,80
-0.214607826,-0.198697439,-0.175744113,-0.626154874,-0.159656553,0.368919603,-0.626542912,-0.166351938,-0.165901686,0.447354393,,-0.151738334,81
-0.206034726,-0.198697439,-0.171279065,-0.626154874,-0.151269749,0.368919603,-0.626542912,-0.1614597,-0.161064522,0.449457858,,-0.148412552,82
-0.517883392,-0.198697439,-0.171279065,-0.626154874,-0.500194404,0.370414188,-0.626542912,-0.50348574,-0.161064522,-0.175571876,,-0.311046004,83
-0.503010005,-0.194133223,-0.171279065,-0.617627303,-0.485246511,0.370414188,-0.618318274,-0.49155653,-0.161064522,-0.165066058,,-0.30368873,84
-0.503010005,-0.194133223,-0.167036244,-0.617627303,-0.610224205,0.370414188,-0.651681674,-0.612187344,-0.15678132,-0.165066058,,-0.330733319,85
-0.503010005,-0.194133223,-0.167036244,-0.617627303,-0.591874807,0.371896664,-0.637778945,-0.595770016,-0.501974632,-0.165066058,,-0.360237457,86
-0.49572028,-0.189779458,-0.167036244,-0.610748356,-0.643478584,-0.209698801,-0.657713522,-0.644686235,-0.490639157,-0.159893814,,-0.426939445,87
-0.613482748,-0.189779458,-0.162856695,-0.610748356,-0.623464524,-0.201302935,-0.640430922,-0.625820788,-0.611901936,-0.502979962,,-0.478276832,88
-0.600101199,-0.189779458,-0.162856695,-0.610748356,-0.623464524,-0.516355032,-0.640430922,-0.654006986,-0.595869893,-0.490765028,,-0.508437809,89
-0.646029052,-0.185486887,-0.162856695,-0.604265056,-0.623464524,-0.501606133,-0.640430922,-0.633819929,-0.595869893,-0.490765028,,-0.508459412,90
-0.628972284,-0.511246477,-0.15870679,-0.647326051,-0.61480889,-0.501606133,-0.632176593,-0.633819929,-0.595869893,-0.490765028,,-0.541529807,91
-0.654983754,-0.499955124,-0.502596555,-0.634672143,-0.650593983,-0.501606133,-0.655977218,-0.633819929,-0.588005011,-0.483936204,,-0.580614605,92
-0.635849637,-0.614800269,-0.491395725,-0.656750634,-0.636367134,-0.494342327,-0.642072227,-0.625092571,-0.642278813,-0.483936204,,-0.592288554,93
-0.635849637,-0.598819739,-0.491395725,-0.64021171,-0.636367134,-0.613054046,-0.642072227,-0.653781647,-0.628598932,-0.483936204,,-0.6024087,94
-0.635849637,-0.598819739,-0.491395725,-0.658467528,-0.636367134,-0.599690576,-0.642072227,-0.639518696,-0.654868038,-0.477959052,,-0.603500835,95
-0.627301922,-0.598819739,-0.484724184,-0.639667188,-0.628601804,-0.599690576,-0.634335617,-0.639518696,-0.637698052,-0.477959052,,-0.596831683,96
-0.627301922,-0.590950803,-0.610061701,-0.658298767,-0.628601804,-0.599690576,-0.656646363,-0.639518696,-0.637698052,-0.477959052,,-0.612672773,97
-0.627301922,-0.590950803,-0.597148137,-0.638198882,-0.628601804,-0.592219257,-0.643119167,-0.631734306,-0.637698052,-0.47218909,,-0.605916142,98
-0.620381544,-0.590950803,-0.6451135,-0.657843698,-0.621855783,-0.592219257,-0.659368633,-0.631734306,-0.629473622,-0.47218909,,-0.612113023,99
-0.620381544,-0.584326501,-0.628336831,-0.636996272,-0.652778472,-0.592219257,-0.642323484,-0.631734306,-0.629473622,-0.47218909,,-0.609075938,100


==> tradeABCrepC.csv <==
,,,,,,,,,,,a,b
0,0,0,0,0,0,0,0,0,0,,0,1
0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,0.008888889,,0.008888889,2
-0.117214815,-0.117214815,-0.117214815,-0.117214815,-0.117214815,-0.117214815,-0.117214815,-0.117214815,-0.117214815,-0.117214815,,-0.117214815,3
-0.117214815,-0.117214815,-0.117214815,-0.117214815,-0.117214815,-0.117214815,-0.117214815,-0.117214815,-0.117214815,-0.117214815,,-0.117214815,4
-0.104539284,-0.104539284,-0.104539284,-0.104539284,-0.104539284,-0.104539284,-0.104539284,-0.104539284,-0.104539284,-0.104539284,,-0.104539284,5
-0.021568161,-0.021568161,-0.021568161,-0.021568161,-0.021568161,-0.104539284,-0.021568161,-0.021568161,-0.021568161,-0.021568161,,-0.029865274,6
-0.021568161,-0.021568161,-0.021568161,-0.021568161,-0.021568161,-0.09182351,-0.021568161,-0.021568161,-0.021568161,-0.021568161,,-0.028593696,7
-0.010220429,-0.010220429,-0.010220429,-0.010220429,-0.010220429,-0.010220429,-0.010220429,-0.010220429,-0.010220429,-0.010220429,,-0.010220429,8
0.106298198,0.106298198,0.106298198,0.106298198,0.106298198,-0.010220429,0.106298198,0.106298198,0.106298198,0.106298198,,0.094646335,9
0.106298198,0.106298198,0.106298198,0.106298198,0.106298198,0.000962115,0.106298198,0.106298198,0.106298198,0.106298198,,0.09576459,10
0.115555791,0.115555791,0.115555791,0.115555791,0.115555791,0.115555791,0.115555791,0.115555791,0.115555791,0.115555791,,0.115555791,11
0.115555791,0.214036761,0.214036761,0.214036761,0.214036761,0.115555791,0.214036761,0.214036761,0.214036761,0.214036761,,0.194340567,12
0.124662242,0.214036761,0.214036761,0.214036761,0.214036761,0.124662242,0.214036761,0.214036761,0.214036761,0.214036761,,0.196161858,13
0.124662242,0.221515932,0.221515932,0.221515932,0.221515932,0.221515932,0.221515932,0.221515932,0.221515932,0.221515932,,0.211830563,14
0.133618398,0.221515932,0.301327506,0.221515932,0.301327506,0.221515932,0.301327506,0.301327506,0.301327506,0.301327506,,0.260613123,15
0.228871664,0.228871664,0.301327506,0.228871664,0.301327506,0.228871664,0.301327506,0.301327506,0.301327506,0.301327506,,0.272345169,16
0.228871664,0.307364421,0.307364421,0.307364421,0.307364421,0.307364421,0.307364421,0.307364421,0.307364421,0.307364421,,0.299515145,17
0.236105863,0.307364421,0.371803367,0.307364421,0.371803367,0.307364421,0.371803367,0.371803367,0.371803367,0.371803367,,0.338901933,18
0.236105863,0.313301593,0.371803367,0.313301593,0.371803367,0.313301593,0.371803367,0.371803367,0.371803367,0.371803367,,0.340683084,19
0.243220525,0.376675738,0.376675738,0.313301593,0.376675738,0.376675738,0.376675738,0.376675738,0.376675738,0.376675738,,0.356992802,20
0.319140659,0.376675738,0.376675738,0.319140659,0.428685463,0.376675738,0.428685463,0.428685463,0.428685463,0.428685463,,0.391173585,21
0.319140659,0.381467599,0.381467599,0.381467599,0.428685463,0.381467599,0.428685463,0.428685463,0.428685463,0.428685463,,0.398843837,22
0.324883239,0.432617906,0.432617906,0.381467599,0.432617906,0.432617906,0.432617906,0.432617906,0.432617906,0.432617906,,0.416729409,23
0.386180278,0.432617906,0.432617906,0.386180278,0.432617906,0.432617906,0.432617906,0.474594533,0.474594533,0.474594533,,0.435923368,24
0.386180278,0.436485369,0.436485369,0.436485369,0.436485369,0.436485369,0.436485369,0.474594533,0.474594533,0.474594533,,0.442887609,25
0.390815084,0.436485369,0.477768366,0.436485369,0.477768366,0.477768366,0.477768366,0.477768366,0.477768366,0.477768366,,0.460816438,26
0.440288925,0.440288925,0.477768366,0.440288925,0.477768366,0.477768366,0.477768366,0.511647269,0.477768366,0.477768366,,0.469912424,27
0.440288925,0.480889755,0.480889755,0.480889755,0.480889755,0.480889755,0.480889755,0.511647269,0.480889755,0.480889755,,0.479905423,28
0.44402963,0.480889755,0.514208836,0.480889755,0.514208836,0.480889755,0.514208836,0.514208836,0.514208836,0.514208836,,0.497195191,29
0.483959565,0.483959565,0.514208836,0.483959565,0.514208836,0.483959565,0.514208836,0.541552143,0.514208836,0.514208836,,0.504843458,30
0.483959565,0.516728076,0.516728076,0.516728076,0.516728076,0.516728076,0.516728076,0.541552143,0.516728076,0.516728076,,0.515933632,31
0.486978649,0.516728076,0.543619557,0.516728076,0.543619557,0.516728076,0.543619557,0.543619557,0.543619557,0.543619557,,0.529888022,32
0.519205688,0.519205688,0.543619557,0.519205688,0.543619557,0.519205688,0.543619557,0.543619557,0.543619557,0.543619557,,0.533854009,33
0.519205688,0.519205688,0.545652809,0.519205688,0.545652809,0.545652809,0.545652809,0.545652809,0.545652809,0.545652809,,0.537718672,34
0.521642359,0.521642359,0.56735664,0.521642359,0.545652809,0.545652809,0.56735664,0.56735664,0.56735664,0.56735664,,0.549301589,35
0.547652463,0.547652463,0.568997656,0.521642359,0.545652809,0.547652463,0.568997656,0.568997656,0.568997656,0.568997656,,0.555524084,36
0.549619074,0.549619074,0.156408448,0.521642359,0.547652463,0.568997656,0.156408448,0.156408448,0.156408448,0.156408448,,0.351957287,37
0.143500388,0.549619074,0.164840044,0.524038766,0.568997656,0.570611556,0.164840044,0.164840044,0.164840044,0.164840044,,0.318096766,38
0.152145279,0.549619074,0.164840044,0.549619074,0.570611556,0.157483466,0.164840044,0.164840044,0.164840044,0.164840044,,0.280367867,39
-0.385816664,0.551553189,0.164840044,0.551553189,0.570611556,0.165897298,0.164840044,0.164840044,0.164840044,0.164840044,,0.227799879,40
-0.368425245,0.144788701,0.173132315,0.144788701,0.570611556,-0.381099763,0.173132315,0.173132315,0.173132315,0.173132315,,0.097632552,41
-0.579430328,0.153412303,-0.378618174,0.153412303,0.572198787,-0.363786287,0.173132315,0.173132315,-0.378618174,0.173132315,,-0.030203263,42
-0.558839603,0.153412303,-0.361345705,0.153412303,0.572198787,-0.363786287,0.173132315,0.173132315,-0.361345705,0.173132315,,-0.024689696,43
-0.558839603,0.153412303,-0.361345705,0.153412303,0.572198787,-0.363786287,0.181287563,0.181287563,-0.361345705,0.181287563,,-0.022243122,44
-0.558839603,0.161893408,-0.361345705,0.161893408,0.573759791,-0.346758903,0.181287563,0.181287563,-0.361345705,0.181287563,,-0.018688062,45
-0.538589124,0.161893408,-0.344358649,0.161893408,0.573759791,-0.346758903,0.181287563,0.181287563,-0.344358649,0.181287563,,-0.013265603,46
-0.538589124,0.161893408,-0.344358649,0.161893408,0.573759791,-0.346758903,0.189308052,0.189308052,-0.344358649,0.189308052,,-0.010859456,47
-0.538589124,0.17023437,-0.344358649,0.17023437,0.575295,-0.330012882,0.189308052,0.189308052,-0.344358649,0.189308052,,-0.007363141,48
-0.518673267,-0.379612161,-0.32765229,0.17023437,0.575295,-0.330012882,0.189308052,0.189308052,-0.32765229,0.189308052,,-0.057014936,49
-0.518673267,-0.362323267,-0.56750414,0.17023437,0.575295,-0.330012882,0.197196009,0.197196009,-0.32765229,0.197196009,,-0.076904845,50
-0.518673267,-0.362323267,-0.547110486,0.178437504,0.576804842,-0.313543575,0.197196009,-0.3703644,-0.32765229,0.197196009,,-0.129003292,51
-0.499086502,-0.362323267,-0.547110486,0.178437504,0.576804842,-0.313543575,0.197196009,-0.353228318,-0.31122199,0.197196009,,-0.123687977,52
-0.499086502,-0.345320057,-0.547110486,0.178437504,0.576804842,-0.313543575,0.204953624,-0.353228318,-0.31122199,0.204953624,,-0.120436133,53
-0.499086502,-0.345320057,-0.52705382,0.186505088,0.578289734,-0.297346409,0.204953624,-0.353228318,-0.31122199,0.204953624,,-0.115855503,54
-0.479823393,-0.345320057,-0.52705382,0.186505088,0.578289734,-0.297346409,0.204953624,-0.336375395,-0.295063187,0.204953624,,-0.110628019,55
-0.479823393,-0.328597812,-0.52705382,0.186505088,0.578289734,-0.297346409,0.212583051,-0.336375395,-0.295063187,0.212583051,,-0.107429909,56
-0.479823393,-0.328597812,-0.507328574,0.194439361,0.57975009,-0.281416889,0.212583051,-0.336375395,-0.295063187,0.212583051,,-0.10292497,57
-0.460878591,-0.328597812,-0.507328574,0.194439361,0.57975009,-0.281416889,0.212583051,-0.319800953,-0.279171395,0.212583051,,-0.097783866,58
-0.460878591,-0.312151888,-0.507328574,0.194439361,0.57975009,-0.281416889,0.220086408,-0.319800953,-0.279171395,0.220086408,,-0.094638602,59
-0.460878591,-0.312151888,-0.487929272,0.202242528,0.581186315,-0.265750591,0.220086408,-0.319800953,-0.279171395,0.220086408,,-0.090208103,60
-0.442246837,-0.312151888,-0.487929272,0.202242528,0.581186315,-0.265750591,0.220086408,-0.303500389,-0.263542201,0.220086408,,-0.085151952,61
-0.442246837,-0.295977719,-0.487929272,0.202242528,0.581186315,-0.265750591,0.227465778,-0.303500389,-0.263542201,0.227465778,,-0.082058661,62
-0.442246837,-0.295977719,-0.468850527,0.209916754,0.582598807,-0.250343165,0.227465778,-0.303500389,-0.263542201,0.227465778,,-0.077701372,63
-0.423922956,-0.295977719,-0.468850527,0.209916754,0.582598807,-0.250343165,0.227465778,-0.28746918,-0.248171267,0.227465778,,-0.07272877,64
-0.423922956,-0.280070815,-0.468850527,0.209916754,0.582598807,-0.250343165,0.234723211,-0.28746918,-0.248171267,0.234723211,,-0.069686593,65
-0.423922956,-0.280070815,-0.450087042,0.217464169,0.583987959,-0.235190334,0.234723211,-0.28746918,-0.248171267,0.234723211,,-0.065401305,66
-0.405901863,-0.280070815,-0.450087042,-0.363412483,0.583987959,-0.235190334,0.234723211,-0.271702872,-0.233054326,0.234723211,,-0.118598536,67
-0.405901863,-0.264426759,-0.450087042,-0.346391276,0.583987959,-0.235190334,0.24186072,-0.271702872,-0.233054326,0.24186072,,-0.113904507,68
-0.388178553,-0.275153157,-0.431633609,-0.346391276,0.585354157,-0.220287892,0.24186072,-0.25619709,-0.218187179,0.217633323,,-0.109118056,69
-0.395604903,-0.275153157,-0.437901157,-0.339348851,0.551966935,-0.220287892,0.244813822,-0.267142945,-0.218187179,0.217633323,,-0.1139212,70
-0.395604903,-0.259590362,-0.437901157,-0.339348851,0.551966935,-0.214122094,0.244813822,-0.267142945,-0.212035984,0.225053228,,-0.110391231,71
-0.378051742,0.192678587,-0.419649085,-0.333873526,0.553862253,-0.226189949,0.247109792,-0.251712512,-0.224159469,0.440682411,,-0.039930324,72
-0.378051742,0.192678587,-0.419649085,-0.34274801,0.608941925,-0.226189949,0.247109792,-0.251712512,-0.224159469,0.440682411,,-0.035309805,73
-0.370789224,0.200510849,-0.412097398,-0.34274801,0.608941925,-0.21638748,0.249246988,-0.245328261,-0.214379293,0.444416614,,-0.029861329,74
0.135775445,0.200510849,-0.412097398,-0.332766465,0.609895779,0.214786545,0.224822624,0.199976849,0.215814183,0.578042934,,0.163476134,75
0.135775445,0.203751402,-0.406226133,-0.332766465,0.609895779,0.214786545,0.224822624,0.199976849,0.215814183,0.578042934,,0.164387316,76
0.141603978,0.203751402,0.117641523,-0.326959828,0.61029043,0.220801837,0.229083391,0.205100529,0.221815795,0.579507368,,0.220263643,77
0.45729432,0.206270857,0.117641523,-0.326959828,0.644186256,0.488875009,0.229083391,0.205100529,0.221815795,0.632911346,,0.28762192,78
0.45729432,0.483080681,0.12307053,-0.32181818,0.644186256,0.488875009,0.231608678,0.207865117,0.224644987,0.632911346,,0.317171875,79
0.460081422,0.483080681,0.449903981,-0.32181818,0.644433063,0.491481999,0.231608678,0.483716403,0.490407491,0.633469124,,0.404636466,80
0.460081422,0.484896062,0.449903981,-0.31683953,0.644433063,0.59882061,0.233856168,0.483716403,0.490407491,0.633469124,,0.416274479,81
0.461395276,0.596269988,0.452646641,0.163382806,0.644566233,0.59882061,0.445187087,0.485596809,0.492266244,0.633699902,,0.49738316,82
0.461395276,0.596269988,0.583780333,0.163382806,0.644566233,0.599868566,0.445187087,0.485596809,0.599124335,0.633699902,,0.521287134,83
0.46248328,0.597160705,0.583780333,0.168215875,0.644681488,0.640866532,0.447334026,0.486660214,0.599124335,0.633879327,,0.526418611,84
0.587589897,0.639820647,0.584963817,0.467905996,0.644681488,0.640866532,0.447334026,0.486660214,0.600005734,0.654002867,,0.575383122,85
0.587589897,0.639820647,0.635109714,0.467905996,0.644792407,0.641276745,0.44860154,0.487594217,0.600005734,0.654002867,,0.580669976,86
0.588363905,0.640203965,0.635109714,0.470386697,0.644792407,0.641276745,0.44860154,0.487594217,0.600426698,0.654128092,,0.581088398,87
0.588363905,0.656448179,0.635590101,0.590650756,0.644901985,0.641450111,0.449728441,0.488496676,0.600426698,0.654128092,,0.595018494,88
0.588817586,0.656448179,0.65466655,0.590650756,0.658237574,0.641450111,0.580161062,0.488496676,0.600777097,0.65420094,,0.611390653,89
0.588817586,0.656603733,0.65466655,0.591728509,0.658237574,0.64158659,0.580161062,0.489388999,0.641217444,0.661853066,,0.616426111,90
0.589220148,0.656603733,0.654855795,0.591728509,0.658318359,0.656982075,0.580999722,0.598010026,0.641217444,0.661853066,,0.628978888,91
0.589220148,0.656671146,0.654855795,0.592216278,0.658318359,0.656982075,0.580999722,0.598010026,0.641466355,0.661901922,,0.629064183,92
0.589610161,0.656671146,0.654936146,0.592216278,0.658366459,0.657077633,0.581494804,0.598667979,0.641466355,0.664826816,,0.629533378,93
0.636904321,0.656724931,0.662137062,0.592613505,0.66346079,0.657077633,0.633681046,0.598667979,0.641612334,0.664826816,,0.640770642,94
0.636904321,0.662827781,0.662137062,0.592613505,0.66346079,0.657133312,0.633681046,0.599059758,0.641612334,0.664850385,,0.641428029,95
0.637190115,0.662827781,0.662186296,0.59298902,0.663493218,0.662985472,0.63401511,0.640554138,0.641741885,0.665965332,,0.646394837,96
0.65528439,0.662865574,0.662186296,0.59298902,0.665441249,0.662985472,0.63401511,0.640554138,0.657042042,0.665965332,,0.649932862,97
0.65528439,0.665198922,0.662213048,0.593358499,0.665441249,0.663022826,0.634206069,0.640818266,0.657042042,0.66597541,,0.650256072,98
0.655426447,0.665198922,0.662213048,0.593358499,0.665456922,0.665259643,0.634206069,0.656685389,0.657135372,0.666399747,,0.652134006,99
0.662326386,0.665217454,0.662236255,0.593725266,0.665456922,0.665259643,0.63437432,0.656685389,0.662986268,0.666399747,,0.653466765,100


==> tradeABaccept2.csv <==
,,,,,,a,b
0.166666667,0.166666667,0.166666667,0.166666667,0.166666667,,0.166666667,1
0.166666667,0.166666667,0.166666667,0.166666667,0.166666667,,0.166666667,2
0.166666667,0.166666667,0.166666667,0.166666667,0.166666667,,0.166666667,3
0.130434783,0.130434783,0.130434783,0.130434783,0.130434783,,0.130434783,4
0.130434783,0.130434783,0.130434783,0.130434783,0.130434783,,0.130434783,5
0.130434783,0.130434783,0.130434783,0.130434783,0.130434783,,0.130434783,6
0.130434783,0.130434783,0.105504587,0.105504587,0.130434783,,0.120462704,7
0.130434783,0.105504587,0.105504587,0.105504587,0.105504587,,0.110490626,8
0.105504587,0.105504587,0.105504587,0.105504587,0.105504587,,0.105504587,9
0.105504587,0.105504587,0.105504587,0.105504587,0.105504587,,0.105504587,10
0.105504587,0.105504587,0.105504587,0.105504587,0.105504587,,0.105504587,11
0.105504587,0.105504587,0.105504587,0.105504587,0.105504587,,0.105504587,12
0.105504587,0.105504587,0.105504587,0.093242087,0.105504587,,0.103052087,13
0.105504587,0.105504587,0.105504587,0.093242087,0.105504587,,0.103052087,14
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,15
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,16
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,17
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,18
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,19
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,20
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,21
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,22
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,23
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,24
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,25
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,26
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,27
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,28
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,29
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,30
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,31
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,32
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,33
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,34
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,35
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,36
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,37
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,38
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,39
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,40
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,41
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,42
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,43
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,44
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,45
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,46
0.105504587,0.105504587,0.105504587,0.093242087,0.093242087,,0.100599587,47
0.291287386,0.105504587,0.105504587,0.278751234,0.093242087,,0.174857976,48
0.291287386,0.105504587,0.105504587,0.278751234,0.093242087,,0.174857976,49
0.291287386,0.105504587,0.105504587,0.278751234,0.093242087,,0.174857976,50
0.291287386,0.105504587,0.105504587,0.278751234,0.093242087,,0.174857976,51
0.291287386,0.105504587,0.105504587,0.431010756,0.093242087,,0.205309881,52
0.291287386,0.105504587,0.105504587,0.431010756,0.093242087,,0.205309881,53
0.291287386,0.105504587,0.105504587,0.431010756,0.093242087,,0.205309881,54
0.439013715,0.105504587,0.105504587,0.431010756,0.093242087,,0.234855146,55
0.439013715,0.291287386,0.105504587,0.515039007,0.093242087,,0.288817356,56
0.439013715,0.291287386,0.105504587,0.515039007,0.093242087,,0.288817356,57
0.439013715,0.291287386,0.105504587,0.515039007,0.093242087,,0.288817356,58
0.518774398,0.291287386,0.105504587,0.515039007,0.093242087,,0.304769493,59
0.518774398,0.439013715,0.105504587,0.551585194,0.093242087,,0.341623996,60
0.518774398,0.439013715,0.105504587,0.551585194,0.093242087,,0.341623996,61
0.518774398,0.439013715,0.105504587,0.551585194,0.093242087,,0.341623996,62
0.518774398,0.439013715,0.105504587,0.551585194,0.093242087,,0.341623996,63
0.518774398,0.518774398,0.105504587,0.551585194,0.093242087,,0.357576133,64
0.518774398,0.518774398,0.105504587,0.565815884,0.093242087,,0.360422271,65
0.518774398,0.518774398,0.105504587,0.565815884,0.093242087,,0.360422271,66
0.518774398,0.518774398,0.105504587,0.565815884,0.093242087,,0.360422271,67
0.518774398,0.553082372,0.291287386,0.565815884,0.093242087,,0.404440426,68
0.518774398,0.553082372,0.291287386,0.571115811,0.093242087,,0.405500411,69
0.518774398,0.553082372,0.291287386,0.571115811,0.093242087,,0.405500411,70
0.553082372,0.553082372,0.291287386,0.571115811,0.093242087,,0.412362006,71
0.553082372,0.553082372,0.439013715,0.571115811,0.093242087,,0.441907271,72
0.553082372,0.553082372,0.439013715,0.571115811,0.093242087,,0.441907271,73
0.553082372,0.566379634,0.439013715,0.573056742,0.093242087,,0.44495491,74
0.566379634,0.566379634,0.439013715,0.573056742,0.093242087,,0.447614362,75
0.566379634,0.566379634,0.518774398,0.573056742,0.093242087,,0.463566499,76
0.566379634,0.566379634,0.518774398,0.573056742,0.093242087,,0.463566499,77
0.566379634,0.571323105,0.518774398,0.573763159,0.093242087,,0.464696477,78
0.571323105,0.571323105,0.518774398,0.573763159,0.093242087,,0.465685171,79
0.571323105,0.571323105,0.518774398,0.573763159,0.093242087,,0.465685171,80
0.571323105,0.571323105,0.143627578,0.573763159,0.088199789,,0.389647347,81
0.571323105,0.145828847,0.143627578,0.145932702,0.088199789,,0.218982404,82
0.145828847,0.145828847,0.143627578,0.145932702,0.088199789,,0.133883553,83
0.145828847,0.145828847,0.143627578,0.145932702,0.088199789,,0.133883553,84
0.145828847,0.114829578,0.143627578,0.11489809,0.088199789,,0.121476776,85
0.145828847,0.114829578,0.113396413,0.11489809,0.088199789,,0.115430543,86
0.114829578,0.114829578,0.113396413,0.11489809,0.088199789,,0.10923069,87
0.114829578,0.097479938,0.113396413,0.0975125,0.088199789,,0.102283644,88
0.114829578,0.097479938,0.113396413,0.0975125,0.088199789,,0.102283644,89
0.114829578,0.097479938,0.113396413,0.0975125,0.088199789,,0.102283644,90
0.097479938,0.097479938,0.09680374,0.0975125,0.088199789,,0.095495181,91
0.097479938,0.089879536,0.09680374,0.0975125,0.088199789,,0.093975101,92
0.097479938,0.089879536,0.09680374,0.0975125,0.088199789,,0.093975101,93
0.097479938,0.089879536,0.09680374,0.0975125,0.088199789,,0.093975101,94
0.097479938,0.089879536,0.089607236,0.0975125,0.088199789,,0.0925358,95
0.097479938,0.086911002,0.089607236,0.0975125,0.088199789,,0.091942093,96
0.097479938,0.086911002,0.089607236,0.0975125,0.088199789,,0.091942093,97
0.097479938,0.086911002,0.089607236,0.0975125,0.088199789,,0.091942093,98
0.097479938,0.086911002,0.089607236,0.0975125,0.088199789,,0.091942093,99
0.097479938,0.086911002,0.089607236,0.0975125,0.088199789,,0.091942093,100


==> tradeABaccept2u.csv <==
,,,,,,a,b
0.166666667,0.166666667,0.166666667,0.166666667,0.166666667,,0.166666667,1
0.166666667,0.166666667,0.166666667,0.166666667,0.166666667,,0.166666667,2
0.166666667,0.166666667,0.166666667,0.166666667,0.166666667,,0.166666667,3
0.130434783,0.166666667,0.130434783,0.130434783,0.130434783,,0.137681159,4
0.130434783,0.130434783,0.130434783,0.130434783,0.130434783,,0.130434783,5
0.130434783,0.130434783,0.130434783,0.130434783,0.130434783,,0.130434783,6
0.105504587,0.130434783,0.130434783,0.105504587,0.105504587,,0.115476665,7
0.105504587,0.105504587,0.105504587,0.105504587,0.105504587,,0.105504587,8
0.105504587,0.105504587,0.105504587,0.105504587,0.105504587,,0.105504587,9
0.105504587,0.105504587,0.105504587,0.105504587,0.105504587,,0.105504587,10
0.105504587,0.105504587,0.093242087,0.105504587,0.093242087,,0.100599587,11
0.093242087,0.093242087,0.093242087,0.093242087,0.093242087,,0.093242087,12
0.093242087,0.093242087,0.093242087,0.093242087,0.093242087,,0.093242087,13
0.093242087,0.093242087,0.088199789,0.093242087,0.088199789,,0.091225168,14
0.088199789,0.093242087,0.088199789,0.093242087,0.088199789,,0.090216708,15
0.088199789,0.088199789,0.088199789,0.088199789,0.088199789,,0.088199789,16
0.088199789,0.088199789,0.088199789,0.088199789,0.088199789,,0.088199789,17
0.088199789,0.088199789,0.088199789,0.088199789,0.088199789,,0.088199789,18
0.088199789,0.088199789,0.088199789,0.088199789,0.088199789,,0.088199789,19
0.086281198,0.088199789,0.088199789,0.088199789,0.088199789,,0.087816071,20
0.086281198,0.088199789,0.088199789,0.088199789,0.088199789,,0.087816071,21
0.086281198,0.273466792,0.088199789,0.088199789,0.088199789,,0.124869471,22
0.086281198,0.273466792,0.088199789,0.088199789,0.088199789,,0.124869471,23
0.086281198,0.273466792,0.088199789,0.088199789,0.088199789,,0.124869471,24
0.086281198,0.273466792,0.088199789,0.088199789,0.088199789,,0.124869471,25
0.086281198,0.427568393,0.088199789,0.088199789,0.088199789,,0.155689791,26
0.086281198,0.427568393,0.088199789,0.088199789,0.088199789,,0.155689791,27
0.086281198,0.427568393,0.088199789,0.088199789,0.088199789,,0.155689791,28
0.086281198,0.427568393,0.088199789,0.088199789,0.088199789,,0.155689791,29
0.086281198,0.513414383,0.273466792,0.088199789,0.088199789,,0.20991239,30
0.086281198,0.513414383,0.273466792,0.088199789,0.088199789,,0.20991239,31
0.086281198,0.513414383,0.273466792,0.088199789,0.088199789,,0.20991239,32
0.086281198,0.513414383,0.273466792,0.088199789,0.088199789,,0.20991239,33
0.086281198,0.550930896,0.273466792,0.088199789,0.088199789,,0.217415693,34
0.086281198,0.550930896,0.427568393,0.088199789,0.088199789,,0.248236013,35
0.086281198,0.550930896,0.427568393,0.088199789,0.088199789,,0.248236013,36
0.086281198,0.550930896,0.427568393,0.088199789,0.088199789,,0.248236013,37
0.086281198,0.550930896,0.427568393,0.088199789,0.088199789,,0.248236013,38
0.086281198,0.565569052,0.427568393,0.088199789,0.088199789,,0.251163644,39
0.086281198,0.565569052,0.513414383,0.088199789,0.088199789,,0.268332842,40
0.086281198,0.565569052,0.513414383,0.088199789,0.088199789,,0.268332842,41
0.086281198,0.565569052,0.513414383,0.088199789,0.088199789,,0.268332842,42
0.086281198,0.571024986,0.513414383,0.088199789,0.088199789,,0.269424029,43
0.086281198,0.571024986,0.513414383,0.088199789,0.088199789,,0.269424029,44
0.086281198,0.571024986,0.550930896,0.088199789,0.088199789,,0.276927332,45
0.086281198,0.571024986,0.550930896,0.088199789,0.088199789,,0.276927332,46
0.086281198,0.573023628,0.550930896,0.088199789,0.273466792,,0.314380461,47
0.086281198,0.573023628,0.550930896,0.088199789,0.273466792,,0.314380461,48
0.086281198,0.573023628,0.565569052,0.088199789,0.273466792,,0.317308092,49
0.086281198,0.573023628,0.565569052,0.088199789,0.273466792,,0.317308092,50
0.086281198,0.573751127,0.565569052,0.088199789,0.427568393,,0.348273912,51
0.086281198,0.573751127,0.565569052,0.088199789,0.427568393,,0.348273912,52
0.086281198,0.573751127,0.571024986,0.088199789,0.427568393,,0.349365099,53
0.086281198,0.573751127,0.571024986,0.088199789,0.427568393,,0.349365099,54
0.086281198,0.573751127,0.571024986,0.088199789,0.513414383,,0.366534297,55
0.086281198,0.574015318,0.571024986,0.088199789,0.513414383,,0.366587135,56
0.086281198,0.574015318,0.573023628,0.088199789,0.513414383,,0.366986863,57
0.086281198,0.574015318,0.573023628,0.088199789,0.513414383,,0.366986863,58
0.086281198,0.574015318,0.573023628,0.088199789,0.550930896,,0.374490166,59
0.086281198,0.574111179,0.573023628,0.088199789,0.550930896,,0.374509338,60
0.086281198,0.574111179,0.573751127,0.088199789,0.550930896,,0.374654838,61
0.086281198,0.574111179,0.573751127,0.088199789,0.550930896,,0.374654838,62
0.086281198,0.574111179,0.573751127,0.088199789,0.550930896,,0.374654838,63
0.086281198,0.574145951,0.573751127,0.088199789,0.550930896,,0.374661792,64
0.086281198,0.574145951,0.574015318,0.088199789,0.565569052,,0.377642262,65
0.086281198,0.574145951,0.574015318,0.088199789,0.565569052,,0.377642262,66
0.086281198,0.574145951,0.574015318,0.088199789,0.565569052,,0.377642262,67
0.086281198,0.574158562,0.574015318,0.088199789,0.565569052,,0.377644784,68
0.086281198,0.574158562,0.574111179,0.088199789,0.571024986,,0.378755143,69
0.086281198,0.574158562,0.574111179,0.088199789,0.571024986,,0.378755143,70
0.086281198,0.574158562,0.574111179,0.088199789,0.571024986,,0.378755143,71
0.086281198,0.574158562,0.574111179,0.088199789,0.571024986,,0.378755143,72
0.086281198,0.574163136,0.574145951,0.088199789,0.571024986,,0.378763012,73
0.086281198,0.574163136,0.574145951,0.088199789,0.573023628,,0.37916274,74
0.086281198,0.574163136,0.574145951,0.088199789,0.573023628,,0.37916274,75
0.086281198,0.574163136,0.574145951,0.088199789,0.573023628,,0.37916274,76
0.086281198,0.574164795,0.574145951,0.088199789,0.573023628,,0.379163072,77
0.086281198,0.574164795,0.574158562,0.088199789,0.573751127,,0.379311094,78
0.086281198,0.574164795,0.574158562,0.088199789,0.573751127,,0.379311094,79
0.086281198,0.574164795,0.574158562,0.088199789,0.573751127,,0.379311094,80
0.086281198,0.145949811,0.574158562,0.088199789,0.573751127,,0.293668097,81
0.086281198,0.145949811,0.145949545,0.088199789,0.14593219,,0.122462507,82
0.086281198,0.145949811,0.145949545,0.088199789,0.14593219,,0.122462507,83
0.086281198,0.114909384,0.145949545,0.088199789,0.14593219,,0.116254421,84
0.086281198,0.114909384,0.145949545,0.088199789,0.114897751,,0.110047533,85
0.086281198,0.114909384,0.114909209,0.088199789,0.114897751,,0.103839466,86
0.086281198,0.09751787,0.114909209,0.088199789,0.114897751,,0.100361163,87
0.086281198,0.09751787,0.114909209,0.088199789,0.097512339,,0.096884081,88
0.086281198,0.09751787,0.114909209,0.086281198,0.097512339,,0.096500363,89
0.086281198,0.09751787,0.097517786,0.086281198,0.097512339,,0.093022078,90
0.086281198,0.08989486,0.097517786,0.086281198,0.089892626,,0.089973534,91
0.086281198,0.08989486,0.097517786,0.086281198,0.089892626,,0.089973534,92
0.086281198,0.08989486,0.089894827,0.086281198,0.089892626,,0.088448942,93
0.086281198,0.08691679,0.089894827,0.086281198,0.086915945,,0.087257992,94
0.086281198,0.08691679,0.089894827,0.086281198,0.086915945,,0.087257992,95
0.086281198,0.08691679,0.089894827,0.086281198,0.086915945,,0.087257992,96
0.086281198,0.08691679,0.086916777,0.086281198,0.086915945,,0.086662382,97
0.086281198,0.08691679,0.086916777,0.086281198,0.086915945,,0.086662382,98
0.086281198,0.08691679,0.086916777,0.086281198,0.086915945,,0.086662382,99
0.086281198,0.08691679,0.086916777,0.086281198,0.086915945,,0.086662382,100


==> tradeABrepA.csv <==
,,,,,a,b
0,0,0,0,0,0,1
0,0,0,0,0,0,2
0.004444444,0.004444444,0.004444444,0.004444444,0.004444444,0.004444444,3
0.004444444,0.004444444,0.004444444,0.004444444,0.004444444,0.004444444,4
0.021407267,0.021407267,0.021407267,0.021407267,0.021407267,0.021407267,5
0.067506466,0.021407267,0.067506466,0.067506466,0.021407267,0.049066787,6
0.079212277,0.067506466,-0.024507852,-0.024507852,0.067506466,0.033041901,7
0.089151934,-0.024507852,0.01129825,0.01129825,-0.024507852,0.012546546,8
-0.018024247,-0.014911779,0.083286582,0.083286582,-0.014911779,0.023745072,9
0.024032818,0.044812861,0.097329425,0.097329425,0.044812861,0.061663478,10
0.060522346,0.057912443,0.107882742,0.107882742,0.057912443,0.078422543,11
0.071784513,0.06790903,0.118347662,0.118347662,0.06790903,0.088859579,12
0.081919282,0.077932859,0.128853363,-0.122873516,0.077932859,0.048752969,13
0.092131717,0.088094732,0.139388108,-0.064294844,0.088094732,0.068682889,14
0.102449632,0.098373934,0.149935713,-0.023783897,-0.129262274,0.039542621,15
0.112851735,0.108746275,0.160481258,-0.011422838,-0.095415013,0.055048283,16
0.123316605,0.119189461,0.171011226,-0.000372973,-0.095415013,0.063545861,17
0.133824653,0.129683176,0.181513401,0.01069523,-0.059743832,0.079194525,18
0.144358061,0.140208936,0.191976762,0.021820513,-0.04831736,0.090009383,19
0.154900656,0.150749952,0.202391393,0.032987445,-0.037964636,0.100612962,20
0.165437774,0.161290991,0.212748393,0.044179751,-0.027480951,0.111235192,21
0.175956148,0.171818262,0.223039793,0.055382488,-0.016840777,0.121871183,22
0.186443794,0.1823193,0.233258483,0.066582032,-0.006068064,0.132507109,23
0.196889912,0.192782861,0.243398142,0.077765984,0.004813168,0.143130013,24
0.207284793,0.203198825,0.253453172,0.088923079,0.015780812,0.153728136,25
0.217619727,0.213558107,0.263418637,0.100043095,0.026814624,0.164290838,26
0.227886929,0.223852574,0.273290212,0.111116779,0.037896085,0.174808516,27
0.238079458,0.234074968,0.28306413,0.122135768,0.049008275,0.18527252,28
0.248191151,0.244218835,0.292737131,0.133092523,0.06013575,0.195675078,29
0.25821656,0.254278457,0.302306425,0.143980265,0.071264432,0.206009228,30
0.268150889,0.264248793,0.311769647,0.154792913,0.08238151,0.21626875,31
0.277989946,0.274125424,0.32112482,0.165525033,0.093475336,0.226448112,32
0.287730083,0.283904497,0.330370324,0.176171784,0.104535344,0.236542406,33
0.297368157,0.293582681,0.33950486,0.186728872,0.115551965,0.246547307,34
0.306901486,0.303157118,0.348527423,0.197192508,0.126516548,0.256459017,35
0.316327805,0.312625387,0.357437276,0.207559363,0.137421291,0.266274224,36
0.325645232,0.321985462,0.366233923,0.217826535,0.148259175,0.275990065,37
0.334852233,0.331235679,0.374917088,0.227991511,0.159023902,0.285604083,38
0.343947594,0.340374702,0.383486693,0.238052137,0.169709842,0.295114194,39
0.352930387,0.349401496,0.391942838,0.248006587,0.180311974,0.304518657,40
0.361799946,0.358315296,0.400285784,0.257853337,0.190825842,0.313816041,41
0.370555843,0.367115586,0.408515938,0.267591137,0.201247509,0.323005203,42
0.379197865,0.375802069,0.416633834,0.277218988,0.211573515,0.332085254,43
0.387725992,0.384374655,0.424640123,0.286736121,0.221800837,0.341055546,44
0.39614038,0.392833432,0.43253556,0.29614198,0.231926855,0.349915641,45
0.40444134,0.401178653,0.44032099,0.305436195,0.241949318,0.358665299,46
0.412629327,0.40941072,0.447997339,0.314618574,0.251866313,0.367304455,47
0.008934964,0.417530163,0.455565604,-0.112821961,0.261676238,0.206177001,48
0.008934964,0.425537633,0.463026845,-0.112821961,0.271377772,0.211211051,49
0.08627143,0.433433885,0.470382175,-0.030039294,0.280969857,0.248203611,50
0.08627143,0.441219767,0.477632754,0.01518447,0.290451668,0.262152018,51
0.08627143,0.448896209,0.484779781,0.110452276,0.299822598,0.286044459,52
0.046431885,0.456464212,0.49182449,0.110452276,0.309082237,0.28285102,53
0.085112686,0.463924843,0.498768141,0.194616699,0.318230353,0.312130544,54
0.165307193,0.471279221,0.505612019,0.261203202,0.327266877,0.346133703,55
0.165307193,0.040614505,0.512357426,0.439434049,0.33619189,0.298781013,56
0.197699777,0.040614505,0.519005678,0.439434049,0.345005602,0.308351922,57
0.267934076,0.094697067,0.525558102,0.497884747,0.353708348,0.347956468,58
0.426666847,0.137155296,0.53201603,0.551567126,0.36230057,0.401941174,59
0.426666847,0.228735485,0.5383808,0.697676534,0.370782809,0.452448495,60
0.477686465,0.228735485,0.54465375,0.697676534,0.379155694,0.465581586,61
0.477686465,0.295211458,0.550836215,0.729627251,0.387419934,0.488156264,62
0.554448473,0.355794859,0.556929528,0.729627251,0.395576305,0.518475283,63
0.554448473,0.514000505,0.562935016,0.761004849,0.403625649,0.559202899,64
0.393587559,0.514000505,0.568853997,0.848037887,0.411568864,0.547209762,65
0.497868867,0.563966453,0.574687781,0.848037887,0.419406893,0.580793576,66
0.497868867,0.612029997,0.580437667,0.852901309,0.427140725,0.594075713,67
0.162638366,0.738814163,0.102070574,0.870490723,0.434771385,0.461757042,68
0.357095155,0.738814163,0.102070574,0.919547678,0.442299933,0.511965501,69
0.38088698,0.766735947,0.178336275,0.919547678,0.449727452,0.539046866,70
0.480930271,0.766735947,0.218903344,0.925124165,0.457055053,0.569749756,71
0.480930271,0.766735947,0.30339611,0.925124165,0.464283863,0.588094071,72
0.521300353,0.794437185,0.30339611,0.934070708,0.471415027,0.604923877,73
0.585040565,0.869231964,0.373238384,0.959462704,0.478449703,0.653084664,74
0.666756542,0.869231964,0.427824106,0.959462704,0.485389058,0.681732875,75
0.666756542,0.872279258,0.570034816,0.96062406,0.492234266,0.712385788,76
0.726026837,0.88790118,0.570034816,0.965319839,0.498986508,0.729653836,77
0.785389163,0.930241719,0.616025164,0.978759998,0.505646964,0.763212602,78
0.835788516,0.930241719,0.658018123,0.978759998,0.512216819,0.783005035,79
0.835788516,0.934753764,0.664614763,0.980166062,0.518697254,0.786804072,80
0.872509619,0.94269817,0.775127986,0.982510627,-0.011218902,0.7123255,81
0.903977357,0.964705702,0.799083065,0.989313103,0.011590925,0.73373403,82
0.930059378,0.967777328,0.799083065,0.990233155,0.054585957,0.748347777,83
0.945711761,0.971641238,0.799083065,0.991377008,0.067228448,0.755008304,84
0.958552676,0.735725911,0.810938688,0.753721531,0.078410011,0.667469763,85
0.960006331,0.770010057,0.577304894,0.786843632,0.089511087,0.6367352,86
0.72660008,0.804712208,0.588276812,0.819734216,0.100580102,0.607980684,87
0.765600241,0.31478026,0.63126128,0.325177971,0.11160959,0.429685868,88
0.765600241,0.389736252,0.638569045,0.399926543,0.122590623,0.463284541,89
0.783464334,0.389736252,0.644073931,0.478850212,0.133515049,0.485927955,90
0.303130336,0.469469519,0.201659307,0.489965505,0.144375522,0.321720038,91
0.326294428,-0.002437309,0.25072551,0.497370652,0.155165445,0.245423745,92
0.39289616,0.021954313,0.289765149,0.504511104,0.165878908,0.275001127,93
0.404433803,0.124837625,0.30073907,0.511534256,0.176510637,0.303611078,94
0.413148622,0.141164892,-0.086687382,0.518447787,0.187055942,0.234625972,95
0.421623038,-0.198061397,-0.020198404,0.525253552,0.19751067,0.185225492,96
0.429966504,-0.150362368,0.024786082,0.531953183,0.207871164,0.208842913,97
0.438184303,-0.101794497,0.037674229,0.538548314,0.21813422,0.226149314,98
0.446277502,-0.088341033,0.049010683,0.545040587,0.228297052,0.236056958,99
0.454247121,-0.076611779,0.06027621,0.551431647,0.238357256,0.245540091,100

